Advancing Dynamic Fault Tree Analysis

This paper presents a new state space generation approach for dynamic fault trees (DFTs) together with a technique to synthesise failures rates in DFTs. Our state space generation technique aggressively exploits the DFT structure --- detecting symmetries, spurious non-determinism, and don't cares. Benchmarks show a gain of more than two orders of magnitude in terms of state space generation and analysis time. Our approach supports DFTs with symbolic failure rates and is complemented by parameter synthesis. This enables determining the maximal tolerable failure rate of a system component while ensuring that the mean time of failure stays below a threshold.

==> max_states.csv <==
Name, DFTCalc, StormDFT
hecs, 168, 19
hecs, 168, 19
hecs, 5469, 109
hecs, 5477, 109
hecs, 1614, 190
hecs, 1159, 190
hecs, 6464, 5995
hecs, 5485, 5995
hecs, 1707, 109
hecs, 1167, 109
hecs, 5485, 3079
hecs, 5477, 3079
hecs, 43799, 1330
hecs, 21850, 1330
hecs, 185489, 221815
hecs, 92752, 221815
hecs, 7287, 401
hecs, 7287, 401
hecs, 435737, 7315
hecs, 218389, 7315
hecs, 2960739, 6210820
hecs, 1482857, 6210820
hecs, 49024, 1126
hecs, 58771, 1126
hecs, 118299, 448876
hecs, 118299, 448876
hecs, 3052550, 33649
hecs, 1529788, 33649
hecs, 50000000, 120000000
hecs, 50000000, 120000000
hecs, 194850, 2647
hecs, 162424, 2647
hecs, 264815, 3318085
hecs, 264815, 3318085
hecs, 16811894, 134596
hecs, 8422627, 134596
hecs, 476731, 5489
hecs, 397324, 5489
hecs, 50000000, 480700
hecs, 50000000, 480700
hecs, 1089091, 10369
hecs, 1089091, 10369
mcs, 317, 73
mcs, 1042, 37
mcs, 6534, 173
mcs, 6534, 87
mcs, 5697, 2737
mcs, 5697, 1369
mcs, 71396, 6437
mcs, 128363, 3219
mcs, 19029, 52021
mcs, 19029, 26011
mcs, 486969, 238205
mcs, 165245, 61161
mcs, 588461, 182779
mcs, 588461, 91390
mcs, 329404, 1590185
mcs, 329404, 795093
mcs, 2814489, 1498795
mcs, 2825753, 749398
mcs, 1477, 2701
mcs, 1022, 703
mcs, 533064, 15051
mcs, 870532, 3828
mcs, 167252, 3746953
mcs, 60687, 937765
mcs, 776, 1999
mcs, 336, 667
mcs, 6534, 11224
mcs, 6546, 3742
mcs, 58575, 2809189
mcs, 21051, 936397
mcs, 29767, 67525
mcs, 4852, 9139
mcs, 157791, 877975
mcs, 22872, 113564
mcs, 50000000, 120000000
mcs, 50000000, 120000000
mcs, 29678, 67453
mcs, 4830, 9103
mcs, 157562, 877803
mcs, 22834, 113478
mcs, 50000000, 120000000
mcs, 50000000, 120000000
rc, 106, 5
rc, 309, 73
rc, 305, 13
rc, 2483, 217
rc, 1610, 23
rc, 6492, 397
rc, 2034, 33
rc, 3560, 577
rc, 6708, 43
rc, 69402, 757
rc, 14152, 53
rc, 300396, 937
rc, 35070, 63
rc, 50000000, 1117
rc, 305, 13
rc, 2482, 217
rc, 1402, 37
rc, 3318, 649
rc, 1818, 23
rc, 11172, 397
rc, 9818, 122
rc, 82620, 2179
rc, 3433, 33
rc, 2958, 577
rc, 65581, 257
rc, 50000000, 4609
rc, 5535, 43
rc, 19416, 757
rc, 50000000, 442
rc, 50000000, 7939
rc, 8113, 53
rc, 36444, 937
rc, 120000000, 677
rc, 120000000, 12169
rc, 11171, 63
rc, 50000000, 1117
rc, 120000000, 962
rc, 120000000, 17299
sf, 233, 28
sf, 2744, 40
sf, 4042, 52
sf, 6090, 64
sf, 7878, 76
sf, 11256, 88
sf, 1908, 271
sf, 2009, 547
sf, 69573, 919
sf, 208743, 1387
sf, 330897, 1951
sf, 491835, 2611
sf, 9069, 1651
sf, 26949, 4551
sf, 59469, 9691
sf, 33523, 7426
sf, 219033, 27301
sf, 593442, 72676
sf, 134895, 27028
sf, 759574, 129949
sf, 2851757, 427330
sf, 1912643, 84085
sf, 15813566, 519793
sf, 50000000, 2089165
sf, 2166824, 231661
sf, 50000000, 1813969
sf, 50000000, 8825653
sf, 2675182, 579151
sf, 50000000, 5668651
sf, 50000000, 120000000


==> memory.csv <==
Name, DFTCalc, StormDFT
hecs, 22136, 13932
hecs, 22108, 13680
hecs, 23468, 13896
hecs, 23320, 13804
hecs, 22608, 13920
hecs, 22572, 13912
hecs, 72512, 17124
hecs, 68684, 16708
hecs, 23312, 13804
hecs, 23116, 13916
hecs, 69216, 15000
hecs, 69216, 14880
hecs, 31448, 15096
hecs, 28468, 14916
hecs, 153420, 207988
hecs, 146476, 198148
hecs, 39668, 14196
hecs, 39664, 14212
hecs, 74148, 23948
hecs, 47372, 23724
hecs, 525864, 6677332
hecs, 262448, 6375488
hecs, 86656, 14896
hecs, 86580, 14824
hecs, 334828, 347008
hecs, 334764, 347096
hecs, 530164, 70868
hecs, 265232, 67748
hecs, 10000000, 16000000
hecs, 10000000, 16000000
hecs, 169356, 15996
hecs, 169476, 16004
hecs, 596624, 2678964
hecs, 596476, 2678860
hecs, 3185940, 258652
hecs, 1595880, 252456
hecs, 302420, 18552
hecs, 302352, 18568
hecs, 10000000, 944496
hecs, 10000000, 921756
hecs, 502560, 24000
hecs, 502612, 23920
mcs, 23868, 13852
mcs, 23972, 13696
mcs, 27008, 13824
mcs, 27108, 13804
mcs, 27172, 14980
mcs, 27124, 14288
mcs, 42128, 18032
mcs, 38308, 15488
mcs, 55028, 56848
mcs, 50500, 33552
mcs, 80184, 217120
mcs, 74352, 63120
mcs, 102084, 186284
mcs, 95276, 97324
mcs, 139840, 1677692
mcs, 131584, 825040
mcs, 322832, 1619588
mcs, 331412, 803760
mcs, 30764, 15136
mcs, 24336, 14192
mcs, 102408, 24468
mcs, 144276, 16240
mcs, 91812, 4079604
mcs, 79056, 988184
mcs, 29184, 14648
mcs, 24020, 14108
mcs, 61784, 21548
mcs, 50504, 16220
mcs, 89296, 2802880
mcs, 74756, 917596
mcs, 61956, 76088
mcs, 47188, 20616
mcs, 136884, 969184
mcs, 113388, 128308
mcs, 10000000, 16000000
mcs, 10000000, 16000000
mcs, 61908, 75776
mcs, 47224, 20596
mcs, 136968, 968732
mcs, 113260, 128084
mcs, 10000000, 16000000
mcs, 10000000, 16000000
rc, 21524, 13684
rc, 23160, 13772
rc, 22972, 13680
rc, 31840, 14052
rc, 47616, 13724
rc, 104624, 14120
rc, 147040, 13904
rc, 273380, 14512
rc, 361972, 14080
rc, 598908, 14596
rc, 759016, 14284
rc, 1155620, 15308
rc, 1417448, 14328
rc, 10000000, 15536
rc, 23276, 13784
rc, 31844, 13988
rc, 36876, 13712
rc, 84032, 14496
rc, 47616, 13864
rc, 104600, 14268
rc, 306988, 14140
rc, 517652, 16044
rc, 147068, 13744
rc, 273296, 14568
rc, 1261100, 14392
rc, 10000000, 17968
rc, 362248, 14080
rc, 598436, 14632
rc, 10000000, 14972
rc, 10000000, 21256
rc, 758772, 14368
rc, 1155328, 15320
rc, 16000000, 15480
rc, 16000000, 25592
rc, 1417744, 14312
rc, 10000000, 15404
rc, 16000000, 15980
rc, 16000000, 30896
sf, 22156, 13692
sf, 23240, 13688
sf, 23664, 13900
sf, 24000, 13952
sf, 24184, 13892
sf, 35236, 13972
sf, 22616, 13808
sf, 22980, 14020
sf, 33020, 13868
sf, 52016, 14720
sf, 82000, 14536
sf, 130224, 14756
sf, 33420, 14484
sf, 51048, 15568
sf, 79772, 18276
sf, 71324, 16824
sf, 108140, 28024
sf, 165304, 54512
sf, 138276, 27328
sf, 205544, 87816
sf, 393108, 297284
sf, 312420, 61028
sf, 2603432, 345040
sf, 10000000, 1400880
sf, 408488, 154936
sf, 10000000, 1232572
sf, 10000000, 6407420
sf, 641124, 374528
sf, 10000000, 4009544
sf, 10000000, 16000000


==> time.csv <==
Name, DFTCalc, StormDFT
hecs, 44.58, 0.04
hecs, 44.18, 0.04
hecs, 144.27, 0.05
hecs, 144.15, 0.05
hecs, 141.16, 0.05
hecs, 116.97, 0.05
hecs, 442.94, 0.60
hecs, 405.51, 0.55
hecs, 90.04, 0.05
hecs, 89.90, 0.05
hecs, 352.14, 0.38
hecs, 350.05, 0.37
hecs, 225.46, 0.12
hecs, 197.47, 0.10
hecs, 892.81, 33.46
hecs, 834.00, 29.88
hecs, 151.18, 0.06
hecs, 151.14, 0.06
hecs, 355.55, 0.60
hecs, 314.35, 0.50
hecs, 2243.93, 1371.67
hecs, 2073.75, 1253.21
hecs, 242.26, 0.14
hecs, 242.45, 0.14
hecs, 1526.66, 163.43
hecs, 1528.75, 164.74
hecs, 888.66, 3.50
hecs, 753.59, 2.91
hecs, 7200, 12600
hecs, 7200, 12600
hecs, 388.63, 0.36
hecs, 389.04, 0.37
hecs, 3104.12, 1885.74
hecs, 3107.10, 1879.29
hecs, 7200, 17.36
hecs, 7200, 14.73
hecs, 654.77, 0.96
hecs, 648.19, 0.94
hecs, 7200, 77.27
hecs, 7200, 64.54
hecs, 1151.18, 2.32
hecs, 1149.99, 2.34
mcs, 110.76, 0.04
mcs, 100.24, 0.04
mcs, 150.27, 0.05
mcs, 139.28, 0.04
mcs, 213.47, 0.17
mcs, 195.96, 0.10
mcs, 281.56, 0.42
mcs, 264.33, 0.20
mcs, 360.72, 4.12
mcs, 337.65, 1.85
mcs, 462.60, 21.46
mcs, 425.86, 4.89
mcs, 579.08, 20.17
mcs, 548.87, 9.43
mcs, 876.19, 204.51
mcs, 744.10, 90.16
mcs, 1456.89, 224.39
mcs, 1129.09, 102.08
mcs, 284.78, 0.21
mcs, 254.10, 0.07
mcs, 494.22, 1.31
mcs, 512.04, 0.30
mcs, 660.60, 497.61
mcs, 575.27, 104.26
mcs, 253.20, 0.17
mcs, 213.62, 0.07
mcs, 380.91, 1.02
mcs, 329.36, 0.30
mcs, 598.41, 374.72
mcs, 514.12, 97.23
mcs, 520.18, 6.90
mcs, 450.57, 0.74
mcs, 884.60, 136.37
mcs, 739.61, 14.05
mcs, 7200, 12600
mcs, 7200, 12600
mcs, 521.65, 6.92
mcs, 450.91, 0.76
mcs, 918.23, 137.74
mcs, 738.42, 14.22
mcs, 7200, 12600
mcs, 7200, 12600
rc, 26.67, 0.04
rc, 75.05, 0.05
rc, 84.20, 0.04
rc, 146.13, 0.05
rc, 175.31, 0.04
rc, 281.90, 0.08
rc, 351.45, 0.05
rc, 572.10, 0.15
rc, 737.98, 0.05
rc, 1236.80, 0.26
rc, 1560.18, 0.06
rc, 2683.17, 0.42
rc, 3331.95, 0.07
rc, 7200, 0.67
rc, 84.96, 0.04
rc, 145.88, 0.05
rc, 155.96, 0.05
rc, 253.30, 0.10
rc, 176.67, 0.04
rc, 279.28, 0.09
rc, 629.71, 0.07
rc, 1060.92, 0.59
rc, 352.10, 0.05
rc, 568.48, 0.15
rc, 2933.35, 0.15
rc, 7200, 2.34
rc, 730.65, 0.05
rc, 1224.38, 0.25
rc, 7200, 0.37
rc, 7200, 6.75
rc, 1562.91, 0.06
rc, 2616.48, 0.42
rc, 12600, 0.83
rc, 12600, 15.88
rc, 3348.09, 0.07
rc, 7200, 0.66
rc, 12600, 1.68
rc, 12600, 32.34
sf, 58.02, 0.04
sf, 61.02, 0.04
sf, 80.15, 0.04
sf, 94.26, 0.04
sf, 108.18, 0.04
sf, 123.69, 0.04
sf, 119.84, 0.05
sf, 151.98, 0.06
sf, 186.06, 0.08
sf, 236.95, 0.12
sf, 343.45, 0.19
sf, 536.60, 0.27
sf, 193.96, 0.11
sf, 246.54, 0.28
sf, 283.03, 0.72
sf, 300.22, 0.47
sf, 407.65, 2.17
sf, 539.35, 7.65
sf, 447.49, 2.16
sf, 712.40, 14.18
sf, 1400.56, 61.83
sf, 807.12, 8.68
sf, 2761.17, 74.09
sf, 7200, 391.74
sf, 1313.45, 30.53
sf, 7200, 329.49
sf, 7200, 2099.53
sf, 2312.22, 93.76
sf, 7200, 1272.46
sf, 7200, 12600

